Magnetic Field Evolution for Keplerian and Sub-Keplerian Flows around Non Rotating Black Hole

The exact two-dimensional non-stationary solution for the evolution of the magnetic field during accretion with nearly spherical symmetry, using Newton's solution and considering both Keplerian and sub-Keplerian flows around the black hole (BH), has been derived using the Schwarzschild metric. In this paper, we also discuss the possible origins of large-scale magnetic field production around black holes (BHs). For example, the origin of this strong large-scale magnetic field could be the interstellar medium or a companion star outside the accretion disk, which is drawn in by the accretion plasma and grows over time. The findings show that the uniform magnetic field of a subsonic flow, which is weak at infinity, increases with time and evolves into a quasi-radial field. This is true for both types of flows. We have also observed that the growth of the radial component of the magnetic field is more pronounced in the sub-Keplerian flow than in the Keplerian flow. However, it is worth noting that, for both types of flows, the magnetic field does not reach its saturation value in the regions $r> r_{c}$; instead, the process of strengthening and growing the magnetic field progresses to a point where the disk evolves from its initial condition to a state close to the magnetically arrested disk (MAD) state, forming a sub-MAD state.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
